Atmospheric Monitoring and Precise Spectroscopy of the HR 8799 Planets with SCExAO/CHARIS

The atmospheres of gas giant planets are thought to be inhomogeneous due to weather and patchy clouds. We present two full nights of coronagraphic observations of the HR 8799 planets using the CHARIS integral field spectrograph behind the SCExAO adaptive optics system on the Subaru Telescope to search for spectrophomometric variability. We did not detect significant variability signals, but placed the lowest variability upper limits for HR 8799 c and d. Based on injection-recovery tests, we expected to have a 50% chance to detect signals down to 10% H-band photometric variability for HR 8799 c and down to 30% H-band variability for HR 8799 d. We also investigated spectral variability and expected a 50% chance to recovery 20% variability in the H/K flux ratio for HR 8799 c. We combined all the data from the two nights to obtain some of the most precise spectra obtained for HR 8799 c, d, and e. Using a grid of cloudy radiative-convective-thermochemical equilibrium models, we found all three planets prefer supersolar metallicity with effective temperatures of ~1100 K. However, our high signal-to-noise spectra show that HR 8799 d has a distinct spectrum from HR 8799 c, possibly preferring more vertically extended and uniform clouds and indicating that the planets are not identical.

==> phot_table_1hr.txt <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: table.dat
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
  1- 17  F17.11         MJD    Unknown [58362.31/58363.53] Epoch in MJD
 19- 40  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 c Photometry in J Band
 42- 63  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 c Photometric Error in
                              J Band
 65- 86  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 c Photometry in H Band
 88-109  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 c Photometric Error in
                              H Band
111-132  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 c Photometry in K Band
134-155  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 c Photometric Error in
                              K Band
157-178  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 c Photometry in F190
                              Band
180-201  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 c Photometric Error in
                              F190 Band
203-226  E24.17 W.micron-1.m-2 Unknown [-0.01/0.01] HR 8799 d Photometry in J
                              Band
228-249  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 d Photometric Error in
                              J Band
251-272  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 d Photometry in H Band
274-295  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 d Photometric Error in
                              H Band
297-318  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 d Photometry in K Band
320-341  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 d Photometric Error in
                              K Band
343-364  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 d Photometry in F190
                              Band
366-387  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 d Photometric Error in
                              F190 Band
--------------------------------------------------------------------------------
Notes:
--------------------------------------------------------------------------------
58362.31700000000 1.2764202149430065e-16 2.9368335138785711e-17 1.3619645836700751e-16 6.7170408970795947e-18 1.4269959263046271e-16 1.0187006339502511e-17 8.7647062448016091e-17 9.1318237337687968e-18   5.2927281176666696e-17 3.4438361146989549e-17 1.6443051006003325e-16 3.6577355937418694e-17 1.2609232288136230e-16 1.0291203270542101e-17 1.1474415903544723e-16 1.0996989389062780e-17
58362.35800000000 1.1125038218630050e-16 3.5140333699952388e-17 1.4694213372632723e-16 4.3114981721636794e-18 1.4759089168984171e-16 1.0687855713734788e-17 7.9271178371021954e-17 9.0750547659744354e-18   2.3984652730144164e-17 3.7790166055306664e-17 1.3646645331010135e-16 8.3381153685129352e-18 1.2881780551979994e-16 9.2907408683780952e-18 7.6476815578228665e-17 7.5698378184407009e-18
58362.40000000000 1.0840332139183469e-16 1.8225172284469839e-17 1.5042105039816642e-16 3.7961783076357394e-18 1.3273425599591484e-16 4.6092922800873592e-18 7.6663573058973927e-17 4.3723823524422188e-18   7.8691388087210801e-17 8.2107334850694488e-18 1.4092145879572481e-16 8.8406745587809215e-18 1.3412368372129126e-16 6.8679896880542675e-18 9.6520800961608025e-17 7.7474544450573614e-18
58362.44200000000 9.2466831493325643e-17 3.6975302635505743e-18 1.3302556639902798e-16 2.5451308210117450e-18 1.1850753463956798e-16 3.0648652898586257e-18 6.8410391054751332e-17 1.7726770648105751e-18   5.3747043753074709e-17 1.0760247841585533e-17 1.1222791229389351e-16 4.0152005982980675e-18 1.0514171949900255e-16 3.8073827211786308e-18 7.7458867199103910e-17 3.7774248678838965e-18
58362.48300000000 1.2323560286779499e-16 4.8392465966694390e-18 1.6672569342551990e-16 3.0375805314241422e-18 1.4202215106884336e-16 1.9189836130974140e-18 8.2933927025537593e-17 2.4103284455290314e-18   8.0928028890447416e-17 6.6523076136955724e-18 1.2058656514455073e-16 4.8932946059459859e-18 1.2788774991591175e-16 2.0064397738266306e-18 8.7733945291390787e-17 2.2991944630802200e-18
58362.52500000000 1.3994355459152217e-16 5.3364822894917704e-18 1.6705586190690948e-16 2.8243935724430439e-18 1.5945902325519206e-16 5.3200883993664204e-18 8.3034283090673207e-17 3.3805167089488269e-18   7.5024729486812943e-17 1.0451625109940140e-17 1.2983112168719007e-16 1.0417528000906274e-17 1.2897200727806363e-16 6.8337630967063437e-18 8.1786514050218723e-17 6.2202930943636981e-18
58362.56700000000 1.3415623417700990e-16 1.4620736277053967e-17 1.6328390846512100e-16 2.1680456233489263e-18 1.4423978752131410e-16 3.7570463108672913e-18 7.8458511763864357e-17 6.2010579680001545e-18   1.0959330396261706e-16 2.2035292721733818e-17 1.1598702142449875e-16 2.3030812017842496e-17 1.2517878723093603e-16 8.1200598353822134e-18 8.0803370372085424e-17 9.8902672786342440e-18
58362.60900000000 1.2651970674395998e-16 4.2520324773474371e-17 1.5655818724961531e-16 4.2369889111387416e-18 1.4032014653812918e-16 8.0744973954854813e-18 7.9198796339769676e-17 4.6078006650264157e-18   1.4237859000121119e-16 4.2318818967472607e-17 1.1442750534565262e-16 1.6477122102644379e-17 1.3007460898099481e-16 7.7024268564397620e-18 8.0091122744398260e-17 1.5414337960100210e-17
58363.27867846135 9.8101958625113198e-17 3.7028405243584524e-17 1.4489191504362083e-16 1.0439238165121845e-17 1.6645770544441156e-16 1.4326489084039493e-17 8.6778603660307557e-17 1.1802838791598874e-17  -1.1253983885113109e-17 7.5922829277755827e-17 1.6514580237855479e-16 2.6028354114195280e-17 1.4665248833391625e-16 8.1965585452376517e-18 1.0374013950924879e-16 2.8258067351652314e-17
58363.32036139847 1.4979212222148719e-16 1.5785705159115651e-17 1.7621093845965500e-16 2.2497424864691004e-18 1.6617141211190226e-16 9.8825198680030423e-18 9.8388423370963350e-17 9.3985014597574964e-18   9.4838270912740954e-17 9.8146969604502360e-17 1.5821290908466801e-16 2.7902618882575894e-17 1.5842477290302928e-16 1.4844424702366783e-17 1.1111095917181797e-16 1.3622971106237021e-17
58363.36207078022 1.6524467663840244e-16 1.7327169198791351e-17 1.8298170329853097e-16 4.5910206663455049e-18 1.7205152645178419e-16 6.0504337614733770e-18 1.0749008178954895e-16 6.2393143633348065e-18   6.8421884688638441e-17 3.0297800906770455e-17 1.7372830916613337e-16 1.1578102673307819e-17 1.5894062823967418e-16 1.1813441978882037e-17 1.1336375344352440e-16 7.5049802445959536e-18
58363.40345251277 1.4933717457394960e-16 9.5856944945952845e-18 1.8694249784603204e-16 5.9418726139186263e-18 1.5030765260072267e-16 3.9685904898033224e-18 9.6353724006577500e-17 1.8211207673894674e-18   1.2127307698195387e-16 2.1407104294897742e-17 1.6904487902441157e-16 1.0141246234358453e-17 1.3899951940591226e-16 5.3094463430082490e-18 1.1950795673870918e-16 6.2530194630626122e-18
58363.44540746380 8.4690171583822067e-17 1.2996871081126929e-17 1.4233084723914377e-16 4.5484612381033614e-18 1.3408473722333789e-16 3.8623476749094067e-18 8.6670330345465537e-17 2.6533178163794102e-18   1.0111335447132755e-16 9.0628600007216960e-18 1.4564766403281932e-16 6.3464452617345951e-18 1.2815391848637630e-16 2.3098689700468382e-18 9.7477457368013239e-17 3.2521355196810644e-18
58363.48693555173 1.4252977670743876e-16 4.9668104587041754e-18 1.8734368188824064e-16 2.9767096082372391e-18 1.5918411732767916e-16 3.0080842624013978e-18 9.2267467496170444e-17 1.5824818566181005e-18   9.3785915131764805e-17 3.1761941994562272e-18 1.4445093526693994e-16 4.2362014459595165e-18 1.5410858352758290e-16 3.1049961231269678e-18 9.8586345404456242e-17 5.6086619221252585e-18
58363.52885871377 1.2424365116525502e-16 8.8172836732268749e-18 1.7912149194522402e-16 3.9245263564579856e-18 1.6455719627508338e-16 4.4710996748367288e-18 9.2142356925414016e-17 3.7770235828725484e-18   9.8253237326833140e-17 1.3065592748724812e-17 1.4199742502186331e-16 5.9000815592920811e-18 1.6311689485843688e-16 4.7081266035222503e-18 9.8974329499150652e-17 6.0429157418166012e-18


==> phot_table_2hr.txt <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: table.dat
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
  1- 18  F18.12         MJD    Unknown [58362.33/58363.55] Epoch in MJD
 20- 41  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 c Photometry in J Band
 43- 64  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 c Photometric Error in
                              J Band
 66- 87  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 c Photometry in H Band
 89-110  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 c Photometric Error in
                              H Band
112-133  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 c Photometry in K Band
135-156  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 c Photometric Error in
                              K Band
158-179  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 c Photometry in F190
                              Band
181-202  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 c Photometric Error in
                              F190 Band
204-225  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 d Photometry in J Band
227-248  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 d Photometric Error in
                              J Band
250-271  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 d Photometry in H Band
273-294  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 d Photometric Error in
                              H Band
296-317  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 d Photometry in K Band
319-340  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 d Photometric Error in
                              K Band
342-363  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 d Photometry in F190
                              Band
365-386  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 d Photometric Error in
                              F190 Band
--------------------------------------------------------------------------------
Notes:
--------------------------------------------------------------------------------
58362.338124149348 1.1829042119707053e-16 2.6205165914974511e-17 1.5186688758500865e-16 4.9918409369502227e-18 1.4874375847352517e-16 9.6056018810411141e-18 8.2189011683012965e-17 4.7380482568360495e-18 6.5959729608469045e-17 2.9801103954516082e-17 1.4823906742885373e-16 2.1440265976743681e-17 1.3254073402530646e-16 9.6629576582521722e-18 1.0008189368066021e-16 7.5089530109562153e-18
58362.421872483683 1.0081971127698918e-16 1.8054245545894466e-17 1.4333147069097901e-16 2.9304116361049110e-18 1.3193611197163244e-16 4.1733474084535292e-18 7.1301519391007965e-17 2.0937302771801984e-18 8.0486911301985666e-17 8.3760654148248503e-18 1.3517080029408773e-16 4.3302867062542346e-18 1.3092363940088053e-16 5.4156488643484308e-18 9.0798168173314711e-17 4.5751928054276015e-18
58362.505158284803 1.4845083256024790e-16 6.3667204352460747e-18 1.7478500467183573e-16 2.7449458521481164e-18 1.5743721148640104e-16 2.0238777742884396e-18 8.5319380226992987e-17 1.9658356045461819e-18 7.6075207141142400e-17 8.3101871066464949e-18 1.2461276874118656e-16 3.6269485581710698e-18 1.3248697107680326e-16 3.1448759339506812e-18 9.0757088940729102e-17 2.9762498792767298e-18
58362.588155273224 1.4034460465774869e-16 8.8814737719326537e-18 1.7868926015768192e-16 2.7901017606774174e-18 1.5774888221795676e-16 4.5776088753153197e-18 8.3345586027795121e-17 3.1689137348738225e-18 1.3935382396902382e-16 1.8884969365725412e-17 1.2468584095978744e-16 1.5873087422743657e-17 1.3129841185435474e-16 5.4850578088104229e-18 8.0716855067710971e-17 1.0596123626804741e-17
58363.299519929911 1.6985409238160195e-16 2.1796906691973198e-17 1.7967701753441690e-16 6.9850806408821785e-18 1.7134974957750590e-16 5.3540243880320288e-18 9.0487016437300723e-17 1.2322014150908237e-17 5.5140625535116824e-17 5.2206237457951077e-17 1.7261600615965281e-16 2.1851147608617660e-17 1.4430403312930931e-16 8.6358167340708667e-18 1.0668230736167510e-16 8.0281850264043637e-18
58363.382238772618 1.3399038967683806e-16 1.6315477540163430e-17 1.8656991946003519e-16 3.1305778317351663e-18 1.7000754785158547e-16 2.1005243306767129e-18 1.0127410961812836e-16 3.0823554091516813e-18 9.7037210190584399e-17 1.4631566448222535e-17 1.6689065086554178e-16 1.0251865475380196e-17 1.4684006052665271e-16 5.8156128300019154e-18 1.1367315302563735e-16 3.2374672938445580e-18
58363.465650546088 1.2079620161165637e-16 1.0120556400052562e-17 1.7568951192255997e-16 4.1990989045209375e-18 1.4840201892766056e-16 2.5202510472803892e-18 9.0606490488191290e-17 1.3943235606116982e-18 1.1255039553178526e-16 5.9610721775480892e-18 1.4834030993621123e-16 2.6796126147271719e-18 1.4053951054210684e-16 3.3727406978494794e-18 9.6681801228942415e-17 4.8893073702942759e-18
58363.549652811860 1.4157791669239019e-16 2.3489965832875308e-17 1.7445131700817896e-16 6.2953179999411886e-18 1.5257978209756914e-16 4.7656700181972924e-18 8.9531595276881284e-17 3.6310177254841247e-18 1.6748013442865158e-16 5.0407565344516576e-17 1.5459418864470832e-16 8.0316703966348853e-18 1.4704887957886197e-16 1.0160621335009473e-17 8.7184791479165714e-17 1.1927970539336210e-17


==> ratio_table_1hr.txt <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: table.dat
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
  1- 17  F17.11 MJD    Unknown     [58362.31/58363.53] Epoch in MJD            
 19- 36  F18.16 ---    c_j/k       [0.58/1.0] HR 8799 c j/k Flux Ratio         
 38- 56  F19.17 ---    c_j/k_err   [0.03/0.31] HR 8799 c j/k Flux Ratio Error  
 58- 75  F18.16 ---    c_h/k       [0.87/1.25] HR 8799 c h/k Flux Ratio        
 77- 96  F20.18 ---    c_h/k_err   [0.02/0.1] HR 8799 c h/k Flux Ratio Error   
 98-115  F18.16 ---    c_h/190     [1.55/2.09] HR 8799 c h/190 Flux Ratio      
117-136  F20.18 ---    c_h/190_err [0.04/0.26] HR 8799 c h/190 Flux Ratio Error
138-155  F18.16 ---    c_k/190     [1.54/1.93] HR 8799 c k/190 Flux Ratio      
157-176  F20.18 ---    c_k/190_err [0.04/0.31] HR 8799 c k/190 Flux Ratio Error
178-197  F20.17 ---    d_j/k       [-0.08/1.1] HR 8799 d j/k Flux Ratio        
199-219  F21.18 ---    d_j/k_err   [-0.52/0.63] HR 8799 d j/k Flux Ratio Error 
221-238  F18.16 ---    d_h/k       [0.87/1.31] HR 8799 d h/k Flux Ratio        
240-259  F20.18 ---    d_h/k_err   [0.03/0.31] HR 8799 d h/k Flux Ratio Error  
261-278  F18.16 ---    d_h/190     [1.37/1.79] HR 8799 d h/190 Flux Ratio      
280-298  F19.17 ---    d_h/190_err [0.06/0.51] HR 8799 d h/190 Flux Ratio Error
300-317  F18.16 ---    d_k/190     [1.09/1.69] HR 8799 d k/190 Flux Ratio      
319-338  F20.18 ---    d_k/190_err [0.04/0.4] HR 8799 d k/190 Flux Ratio Error 
--------------------------------------------------------------------------------
Notes:
--------------------------------------------------------------------------------
58362.31700000000 0.8944806298420531 0.21548384594762121 0.9544278007835957 0.082813070602584540 1.5539192593908815 0.179123168098650309 1.6281160902009526 0.205629685106579058  0.41975022719237948  0.275260407789612027 1.3040485439763259 0.308992563724630465 1.4330185644502977 0.34710000914004552 1.0988997081969929 0.138332195302165117
58362.35800000000 0.7537753916419868 0.24426975933217046 0.9956043495903676 0.077790500950395830 1.8536640522558803 0.219068688577563897 1.8618480855558270 0.252209459505481459  0.18619050862854208  0.293668543273738314 1.0593757032223761 0.100137437863369191 1.7844159995196045 0.20756589552463514 1.6844033652006776 0.206290967555920635
58362.40000000000 0.8166943836651408 0.14020401793788501 1.1332496594006294 0.048647734845398395 1.9620928740492456 0.122370949954897848 1.7313862464225116 0.115610474247738806  0.58670762615446315  0.068192304230399584 1.0506828837818034 0.085084200690137016 1.4600112866010877 0.14873835237161492 1.3895832026367052 0.132302024896655657
58362.44200000000 0.7802612025856143 0.03715767801885876 1.1225072465106591 0.036111100707031489 1.9445228180695939 0.062633870147651607 1.7323031313287196 0.063419934115696408  0.51118665368207727  0.104001060621323041 1.0673965846160447 0.054335736016537579 1.4488710763793848 0.08763231344097484 1.3573877762598996 0.082449527289468347
58362.48300000000 0.8677209994380253 0.03603462527466105 1.1739414744162111 0.026628126009773503 2.0103436483139228 0.068958153469948436 1.7124734853699972 0.054885835548354044  0.63280516659069297  0.052955754753279551 0.9429094281808724 0.041022634056418032 1.3744573408165623 0.06639413066942222 1.4576769515055783 0.044523010664091089
58362.52500000000 0.8776145227452063 0.04446698226826314 1.0476413218683756 0.039184533967615759 2.0118902179776144 0.088690685215381079 1.9203998314896420 0.101083197364673139  0.58171328081340656  0.086701774942599841 1.0066612470973970 0.096795946398032448 1.5874392397684407 0.17550149574158672 1.5769348868307553 0.146170542436518780
58362.56700000000 0.9300917346206284 0.10421897561964726 1.1320309830669486 0.033096316469544758 2.0811497031265977 0.166791010957560354 1.8384211512376232 0.152989001999123686  0.87549421421086226  0.184964891802882031 0.9265708990335568 0.193552124331301173 1.4354230633004386 0.33482332930069203 1.5491777961056523 0.214601000479567372
58362.60900000000 0.9016503322249652 0.30743339400061503 1.1157213779496287 0.070948537333026307 1.9767748309957536 0.126843017062250901 1.7717459484629492 0.144982265571616947  1.09459172021815698  0.331736424235978211 0.8797067025000370 0.136967157622032099 1.4287164597609032 0.34341467000003040 1.6240827263230304 0.327031242567454639
58363.27867846135 0.5893506603566289 0.22815911880930481 0.8704428230389573 0.097701073883277173 1.6696732711993876 0.256988444459360421 1.9181883370237864 0.308741783527284541 -0.07673912671354521 -0.517723467331860032 1.1261029680078167 0.188312542643405939 1.5919180671993556 0.50098201475642057 1.4136523145974917 0.393091048593847914
58363.32036139847 0.9014313612537335 0.10907954356097391 1.0604166879257906 0.064501796803520250 1.7909722752164645 0.172602976792594676 1.6889325635940946 0.190046743636585747  0.59863283484579033  0.622051957212543472 0.9986626850430081 0.199440192979654235 1.4239181289040381 0.30584663457345096 1.4258249058767185 0.220021792285753248
58363.36207078022 0.9604371437222369 0.10622193296797282 1.0635285084193069 0.045943777323419720 1.7023124389912025 0.107647400711312666 1.6006269935549755 0.108630049218809643  0.43048706580838358  0.193290061230760424 1.0930390240068770 0.109117457153217717 1.5324855069542256 0.14395848138220449 1.4020409823396971 0.139551780527551406
58363.40345251277 0.9935433891090625 0.06895834060883159 1.2437324022525069 0.051391567663829615 1.9401688909633694 0.071746330965400854 1.5599568584444339 0.050652941447462609  0.87247119630541381  0.157573008315336688 1.2161544136764930 0.086492684319520091 1.4145073151406091 0.11259934588497077 1.1630984513426101 0.075348279995127929
58363.44540746380 0.6316167920197964 0.09862300411562758 1.0614992443328635 0.045669037781886170 1.6422095851235012 0.072675129122196397 1.5470661838818411 0.065031188207706800  0.78899931945566415  0.072134268904923457 1.1365057405427890 0.053591528156126222 1.4941676564556443 0.08199940201223542 1.3147031318487119 0.049854080057378555
58363.48693555173 0.8953768698798164 0.03549401506387271 1.1768993353940913 0.029056632780407769 2.0304413567654964 0.047471486661297684 1.7252464129275695 0.044027601368778140  0.60857035335075060  0.023981697716023126 0.9373321846221860 0.033350774294034526 1.4652225384186981 0.09378108406277827 1.5631838556885687 0.094343242787467196
58363.52885871377 0.7550180361456945 0.05737465035689141 1.0885059784671716 0.037993028224356622 1.9439647293829976 0.090353974442292539 1.7859017477519767 0.087827736549127622  0.60234862496679764  0.081964688480662282 0.8705255525192388 0.044041682404775469 1.4346894365481091 0.10595562054871813 1.6480727445578367 0.111301203375650984


==> ratio_table_2hr.txt <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: table.dat
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
  1- 21  E21.16 MJD    Unknown     [58362.33/58363.55] Epoch in MJD            
 23- 40  F18.16 ---    c_j/k       [0.76/1.0] HR 8799 c j/k Flux Ratio         
 42- 61  F20.18 ---    c_j/k_err   [0.04/0.19] HR 8799 c j/k Flux Ratio Error  
 63- 80  F18.16 ---    c_h/k       [1.02/1.19] HR 8799 c h/k Flux Ratio        
 82-101  F20.18 ---    c_h/k_err   [0.02/0.08] HR 8799 c h/k Flux Ratio Error  
103-120  F18.16 ---    c_h/190     [1.84/2.15] HR 8799 c h/190 Flux Ratio      
122-140  F19.17 ---    c_h/190_err [0.05/0.29] HR 8799 c h/190 Flux Ratio Error
142-159  F18.16 ---    c_k/190     [1.63/1.9] HR 8799 c k/190 Flux Ratio       
161-179  F19.17 ---    c_k/190_err [0.03/0.27] HR 8799 c k/190 Flux Ratio Error
181-198  F18.16 ---    d_j/k       [0.38/1.14] HR 8799 d j/k Flux Ratio        
200-218  F19.17 ---    d_j/k_err   [0.04/0.37] HR 8799 d j/k Flux Ratio Error  
220-237  F18.16 ---    d_h/k       [0.94/1.2] HR 8799 d h/k Flux Ratio         
239-258  F20.18 ---    d_h/k_err   [0.03/0.19] HR 8799 d h/k Flux Ratio Error  
260-277  F18.16 ---    d_h/190     [1.37/1.78] HR 8799 d h/190 Flux Ratio      
279-298  F20.18 ---    d_h/190_err [0.06/0.29] HR 8799 d h/190 Flux Ratio Error
300-317  F18.16 ---    d_k/190     [1.29/1.69] HR 8799 d k/190 Flux Ratio      
319-337  F19.17 ---    d_k/190_err [0.05/0.26] HR 8799 d k/190 Flux Ratio Error
--------------------------------------------------------------------------------
Notes:
--------------------------------------------------------------------------------
5.836233812414935e+04 0.7952630914467916 0.183509375024924787 1.0209967069780568 0.073983654520057812 1.8477760527250249 0.12261969364292134 1.8097767016252844 0.15666496338464647 0.4976562872805211 0.22775335865997659 1.1184415758596140 0.181152792423946163 1.4811776833665109 0.241336203614303135 1.3243228035654024 0.13854490111822526
5.836242187248368e+04 0.7641555429393463 0.138959232792406545 1.0863702783798621 0.040916729583549978 2.0102162186049424 0.07192724361920919 1.8503969213911489 0.07986403909266489 0.6147622512657126 0.06884537689228501 1.0324399849610248 0.054016865741752802 1.4886952348650355 0.088890130906963724 1.4419193914900870 0.09400241515214704
5.836250515828480e+04 0.9429208708582255 0.042217303919997465 1.1101886461380392 0.022531421499891121 2.0485967456258898 0.05712319439398165 1.8452690475193081 0.04868636407758712 0.5742089695524949 0.06418840454017204 0.9405662136312861 0.035325766104743729 1.3730362024124381 0.060203587203594186 1.4597974948637540 0.05909702712160619
5.836258815527322e+04 0.8896709928114666 0.061938247252830494 1.1327450162898300 0.037326805125084413 2.1439558910545111 0.08812233124371642 1.8927082972978162 0.09052783027803278 1.0613519386937040 0.15051136614910562 0.9496370839435405 0.127236015075721576 1.5447311575158893 0.282477480964667127 1.6266542067850935 0.22409119660383769
5.836329951992991e+04 0.9912713196278853 0.130923653542689922 1.0485980748582557 0.052300222908762906 1.9856662823988318 0.28119999490965564 1.8936390691612173 0.26456643762356746 0.3821142371378206 0.36250146261239430 1.1961966856808044 0.167492933600356025 1.6180378024113111 0.238283817127011521 1.3526519691788141 0.13005465518183251
5.836338223877262e+04 0.7881437699096163 0.096461918263297752 1.0974213899191609 0.022867861491375749 1.8422272006491047 0.06402614638376204 1.6786871639022893 0.05514158602398235 0.6608360813973604 0.10302282032405288 1.1365471402488949 0.083069392040098222 1.4681624149890693 0.099408972983566948 1.2917743250557592 0.06301556694241230
5.836346565054609e+04 0.8139795030048694 0.069583796181849969 1.1838754835822070 0.034710998774082277 1.9390389250917683 0.05511979162483855 1.6378740433280741 0.03753638115763050 0.8008452220848187 0.04656672366758284 1.0555060947915227 0.031704486030540505 1.5343147112551361 0.082393486412556907 1.4536294189359320 0.08136907621437096
5.836354965281186e+04 0.9278943431827446 0.156656216315651325 1.1433449085451164 0.054567474251080508 1.9484888710927004 0.10577608922450699 1.7042004180279369 0.08723651674422241 1.1389419280738713 0.35171213726363071 1.0513115712779015 0.090885391699482426 1.7731783952439828 0.259495460052129978 1.6866345274680365 0.25851241307066358


==> spec_table.txt <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: table.dat
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
  1- 18  F18.16         micron Unknown [1.15/2.37] Wavelength
 20- 41  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 c Spectrum on Night 1
 43- 64  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 c Spectrum Errorbars
                              on Night 1
 66- 87  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 d Spectrum on Night 1
 89-110  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 d Spectrum Errorbars
                              on Night 1
112-135  E24.17 W.micron-1.m-2 Unknown [-0.01/0.01] HR 8799 e Spectrum on Night
                              1
137-158  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 e Spectrum Errorbars
                              on Night 1
160-181  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 c Spectrum on Night 2
183-204  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 c Spectrum Errorbars
                              on Night 2
206-227  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 d Spectrum on Night 2
229-250  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 d Spectrum Errorbars
                              on Night 2
252-273  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 e Spectrum on Night 2
275-296  E22.17 W.micron-1.m-2 Unknown [0.0/0.01] HR 8799 e Spectrum Errorbars
                              on Night 2
--------------------------------------------------------------------------------
Notes:
--------------------------------------------------------------------------------
1.1595614396216829 9.6927625466662526e-17 1.8382244756951085e-17 5.0013929591750405e-17 2.6297157811739329e-17  -3.5821235509348333e-17 7.1012645441986118e-17 1.3658538824737837e-16 1.8288321070219867e-17 4.1005727870584406e-17 3.0471179860334046e-17 1.2391608739035656e-16 9.0188685214036041e-17
1.1996970519444243 1.1836720462567261e-16 1.0226548409109267e-17 9.3376035977447300e-17 1.1303002712431346e-17   9.7712942298630548e-17 4.6044955864502090e-17 1.1830581280854772e-16 1.1249182816774982e-17 1.0559752102242641e-16 1.7826907781736080e-17 1.3182422188999025e-16 5.2667731940451379e-17
1.2412218682553970 1.4533030083266064e-16 1.5143938939502260e-17 7.7827895214647779e-17 1.1446818179556209e-17   1.7316790389847503e-16 4.1600223055724014e-17 1.5673064895884584e-16 8.6684871650868783e-18 1.1143135233966900e-16 1.1016727626351946e-17 1.6412171660527458e-16 4.0641159913495609e-17
1.2841839727274647 1.7261635582331112e-16 6.5165791102069583e-18 1.0716485996080121e-16 5.7243601748245678e-18   1.2095432652520257e-16 3.3377990828163266e-17 1.5395949886975974e-16 1.1667409137166651e-17 1.2794159899643576e-16 1.0535168987454705e-17 1.4796726235720931e-16 3.5017437356764553e-17
1.3286331138590317 1.1028177480666560e-16 9.3441020507038467e-18 8.4982431472662901e-17 1.4297643903293086e-17   1.5005865816039701e-16 2.0887033679081796e-17 1.0762545802002014e-16 9.5095400655191882e-18 9.5730702195414150e-17 1.5280120176049045e-17 8.3401611877681193e-17 7.0639163837684493e-17
1.3746207620809328 3.7919015644466086e-17 1.2309000930953909e-17 4.4140128226669450e-17 1.5656768781044953e-17   2.2439652742035818e-17 3.7551013310908203e-17 4.2983179430874961e-17 1.1116486383439667e-17 4.2535057558462302e-17 1.6966388652010981e-17 6.0636118904828356e-17 5.6040354239115768e-17
1.4222001693572492 5.7301771605444753e-17 9.0918022944474761e-18 3.8138283369282523e-17 7.1217627640850647e-18   6.3715336099819155e-17 4.8077992634896011e-17 5.7850919101512858e-17 1.0532809552718190e-17 5.6962325080823230e-17 1.5749532622518783e-17 3.6962716949893140e-17 2.7630438829017155e-17
1.4714264308490794 6.3183116294143958e-17 7.6072256376209169e-18 6.7087702936966194e-17 1.0962958943220381e-17   3.6038546811247071e-17 1.3642066974506693e-17 6.9928282974286027e-17 8.0854763205988065e-18 8.0137824806477275e-17 1.1323451393033458e-17 7.8299726307691047e-17 2.1305156561668385e-17
1.5223565487126587 9.5661222534109852e-17 7.0348801782607692e-18 7.8291004289546596e-17 7.7501949450817825e-18   3.4271496346144613e-17 2.0926672255813087e-17 9.7874754767709548e-17 6.1002341696527595e-18 9.8584818298916995e-17 8.5583830716907312e-18 6.3475366646920264e-17 1.6776744313848281e-17
1.5750494981057090 1.5095264921595187e-16 6.6176307059807127e-18 1.1558399160170083e-16 8.4494850045843534e-18   7.5965034101423222e-17 2.8187847816835279e-17 1.5946569062688258e-16 5.3223102354523000e-18 1.3176109037862081e-16 5.0650708907796535e-18 9.8976952425696330e-17 1.9128246813554780e-17
1.6295662954784504 1.8299277940544568e-16 4.0222942372090024e-18 1.4036701677477275e-16 5.9007460910772845e-18   1.4304752680563721e-16 2.0730856900098731e-17 2.1093411158873178e-16 3.4048114020070535e-18 1.7243786512290279e-16 1.2390206800761235e-17 1.8405214441653990e-16 1.9318620499022224e-17
1.6859700692283497 1.8496151081508042e-16 1.6641625810924626e-18 1.3458716406572955e-16 5.7674568473458234e-18   1.2954856564877197e-16 1.1515113799234444e-17 2.1853270691687146e-16 5.7905936911608867e-18 1.6141422910053054e-16 7.8401409451606952e-18 1.2281385116274867e-16 1.9857780993056330e-17
1.7443261328004294 1.2034101445881648e-16 3.6398814388605835e-18 1.1395547627279964e-16 3.3985420692405661e-18   1.0707465128690177e-16 1.6218402851968778e-17 1.3976415079591184e-16 2.6058630285003474e-18 1.4713659975274583e-16 7.7752726379955607e-18 1.3143906336172270e-16 1.2474292423673171e-17
1.8047020603177726 7.5086881393121787e-17 3.5274982431891679e-18 8.4359418929617919e-17 9.2030624839034571e-18   2.5329424563203214e-17 2.0951484931549311e-17 8.6709858896869984e-17 3.1501765848867366e-18 9.7439245306617193e-17 8.0046355575173587e-18 2.7662103779295258e-17 2.2216498423180639e-17
1.8671677648298155 8.4817417103644024e-17 3.3151113752407287e-18 8.4476630722295426e-17 5.5516465125404812e-18   8.0290217890097552e-17 1.0978015133480092e-17 1.0196733926629765e-16 2.8252405083744492e-18 1.0030846749666009e-16 1.1294404947558446e-17 7.9997386674099704e-17 4.0640621786871416e-17
1.9317955792690220 7.0702692598481867e-17 2.1791868889546871e-18 8.8703401552999103e-17 3.2925767768790305e-18   5.9493279222890788e-17 1.2052394243303280e-17 9.0295245300568184e-17 2.2313687779788500e-18 9.9423998027720647e-17 7.8042690376061633e-18 7.9900510380051721e-17 1.1946295668881306e-17
1.9986603402096956 8.2771543995513598e-17 2.0018406888315399e-18 9.5604733258735775e-17 3.3204543821273609e-18   7.9388709939922380e-17 1.3812507203192437e-17 9.2296812287050473e-17 2.0956273042271611e-18 1.1083166739761053e-16 4.1458478014666530e-18 8.4791433472651118e-17 1.8225634406801737e-17
2.0678394745259134 1.3912549575449398e-16 2.6502997467117363e-18 1.2539588599501477e-16 5.6985809795599328e-18   1.0311485642205980e-16 7.2357703909172102e-18 1.4427767163498596e-16 2.0119910237847976e-18 1.3748372148443150e-16 4.0179699760988370e-18 1.3020298893390707e-16 8.7031569857559279e-18
2.1394130890489276 1.5994021717713385e-16 5.8463946297447500e-18 1.3601898035128671e-16 3.9901810030171532e-18   1.2182381579389877e-16 1.0316596254864990e-17 1.8108019222803790e-16 2.2277275633209953e-18 1.5921025171787836e-16 6.2976755219330892e-18 1.3034895092427113e-16 1.0371519279906178e-17
2.2134640633278595 1.4916289073888488e-16 4.9430900520039509e-18 1.3244752642499498e-16 6.5387637843309521e-18   9.3057700138723813e-17 1.5874785241675927e-17 1.6780657610277214e-16 3.7440614559738041e-18 1.4532633878497408e-16 5.4161822645256721e-18 1.0731829464100323e-16 1.9900593273278698e-17
2.2900781456010955 1.2651993570706189e-16 5.1551007505360114e-18 1.1795381190713383e-16 9.4255142233749823e-18   7.5745144008023864e-17 2.4202989319711563e-17 1.3736527932882194e-16 6.2810506743926521e-18 1.2690414121795015e-16 3.6686357955387735e-18 1.5362030890814153e-16 3.0624106068521013e-17
2.3693440520895144 9.2518657284592389e-17 4.9376317277856947e-18 1.0878174586618646e-16 1.1838115253387863e-17   4.3784147150323973e-17 1.2501083459211779e-17 1.1077691909909569e-16 8.8410449550012360e-18 1.1974222586959485e-16 1.1179006042877264e-17 7.8135568852197640e-17 4.7764467562850436e-17

